Variation of mass accretion rate onto the white dwarf in the dwarf nova VW Hyi in quiescence

We have analysed a series of Suzaku data and one dataset of XMM-Newton of the SU UMa type dwarf nova VW Hyi in optical quiescence. The observed spectra in the 0.2-10 keV band are moderately well represented by multi-temperature thermal plasma emission models with a maximum temperature of 5-9 keV and bolometric luminosity of 2.4-5.2 $\times$ 10$^{30}$ erg s$^{-1}$. The mass accretion rate derived from the hard X-ray spectra does not show any clear trend as a function of time since the last superoutburst, in contradiction to theoretical predictions of the disc behaviour of a SU UMa type dwarf nova. The mass accretion rate, on the other hand, shows a clear declining trend with time since the last outburst (including the superoutburst). The rate of decline is of the same order as that evaluated from the hard X-ray light curves of the other two dwarf novae SS Cyg and SU UMa. The standard disc instability model, on the other hand, predicts that the mass accretion rate should increase throughout the optically-quiescent phase. We need further observation and theoretical consideration to resolve this discrepancy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
